Testing Super-Eddington Accretion onto a Supermassive Black Hole: Reverberation Mapping of PG 1119+120

We measure the black hole mass and investigate the accretion flow around the local ($z=0.0502$) quasar PG 1119+120. Spectroscopic monitoring with Calar Alto provides H$\beta$ lags and linewidths from which we estimate a black hole mass of $\log \left(M_{\bullet}/\mathrm{M}_{\odot} \right) = 7.0$, uncertain by $\sim0.4$ dex. High cadence photometric monitoring over two years with the Las Cumbres Observatory provides lightcurves in 7 optical bands suitable for intensive continuum reverberation mapping. We identify variability on two timescales. Slower variations on a 100-day timescale exhibit excess flux and increased lag in the $u'$ band and are thus attributable to diffuse bound-free continuum emission from the broad line region. Faster variations that we attribute to accretion disc reprocessing lack a $u'$-band excess and have flux and delay spectra consistent with either $\tau \propto \lambda^{4/3}$, as expected for a temperature structure of $T(R) \propto R^{-3/4}$ for a thin accretion disc, or $\tau \propto \lambda^{2}$ expected for a slim disc. Decomposing the flux into variable (disc) and constant (host galaxy) components, we find the disc SED to be flatter than expected with $f_{\nu} \sim \rm{const}$. Modelling the SED predicts an Eddington ratio of $\lambda_{\rm Edd} > 1$, where the flat spectrum can be reproduced by a slim disc with little dust extinction or a thin disc which requires more dust extinction. While this accretion is super-Eddington, the geometry is still unclear, however a slim disc is expected due to the high radiation pressure at these accretion rates, and is entirely consistent with our observations.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
